Fast and Stable Pascal Matrix Algorithms

In this paper, we derive a family of fast and stable algorithms for multiplying and inverting $n \times n$ Pascal matrices that run in $O(n log^2 n)$ time and are closely related to De Casteljau's algorithm for B\'ezier curve evaluation. These algorithms use a recursive factorization of the triangular Pascal matrices and improve upon the cripplingly unstable $O(n log n)$ fast Fourier transform-based algorithms which involve a Toeplitz matrix factorization. We conduct numerical experiments which establish the speed and stability of our algorithm, as well as the poor performance of the Toeplitz factorization algorithm. As an example, we show how our formulation relates to B\'ezier curve evaluation.

==> errors.dat <==
N Q_mult_rec Q_mult_small Q_mult_toep
1 0 0 0
2 0 0 9.44296e-17
4 5.03889e-17 5.03889e-17 1.87635e-16
8 9.70599e-17 9.70599e-17 8.13092e-16
16 1.64768e-16 1.64768e-16 3.93873e-13
32 1.73866e-16 1.73866e-16 1.5333e-08
64 2.79497e-16 2.79497e-16 208.585
128 3.8995e-16 3.8995e-16 nan
256 3.73599e-16 3.73599e-16 nan
512 5.48537e-15 4.78307e-16 nan
1024 1.09889e-14 6.17953e-16 nan
2048 1.91189e-14 6.79594e-16 nan
4096 2.80875e-14 6.60655e-16 nan
8192 5.52063e-14 6.86475e-16 nan


==> ratios.dat <==
n	normal	transpose	inverse	invtrans	
16	0.8656126482213439	0.9663182346109176	0.9721980886185925	1.1056511056511056
32	0.6932659932659934	0.9540229885057472	0.9912328767123287	1.1064935064935064
48	0.6450769230769232	0.9623391812865497	0.9895516948122951	1.0591612581128307
64	0.625851513322411	0.9574155653450808	0.9941180447569469	1.0648229441030144
80	0.5987338287916323	0.969055374592834	0.994690644401627	1.0619512676334222
96	0.6052101159916333	0.9623921085080148	0.9956045901059027	1.038400528750826
112	0.5702324802545281	0.968372627947096	0.9973907230500506	1.0495739736638265
128	0.5647088898830447	0.9694580186583739	0.9978981592472782	1.0448129150264425
144	0.5591664849084778	0.9349750889679715	0.9980244044160372	1.0447430128652007
160	0.5544228292550668	0.9701094144523266	0.9984058182424407	1.042842430484037
176	0.5625747064803334	0.9692556319242976	0.998344740046999	1.0327885873289449
192	0.5509712604364816	0.9677699330696177	0.9986917956901138	1.0309902678127443
208	0.5463600188199268	0.9694398989464015	0.998997407932704	1.0334113901770818
224	0.5439998902146989	0.9693828201535198	0.9965218394904993	1.038411156833428
240	0.5486584594075012	0.9704092654183021	0.9989532337762663	1.0288447337627666
256	0.5479185667410972	0.9709695603156708	0.9990133162201188	1.0282569246415538
272	0.5458256219009319	0.9697791650670183	0.9990278241000278	1.0270401884136244
288	0.5380674558708605	0.970589792661064	0.9991495496406926	1.0285959853164435
304	0.5394111006236929	0.9703895366904921	0.9973266948613134	1.0339450003236967
320	0.5363338460509596	0.9706648321949782	0.9992973508850824	1.026810192692155
336	0.5430429262705625	0.9692603160667254	0.9993425910708126	1.024038433609657
352	0.5398138030749533	0.9704175897041759	0.9993193178848699	1.0228333067644402
368	0.5362728029672242	0.9702897478120894	0.9993527208839982	1.0531040444641977
384	0.5364077669902914	0.9699010556047992	0.999400630133983	1.0197294805345938
400	0.5344222145420257	0.9701183965854079	1.0317280683899857	1.021067992156505
416	0.5368983430097882	0.9708790117213603	0.9994132567859109	1.02062048247888
432	0.5368632058663908	0.9701473058621174	0.9994757375229714	1.0215298231718746
448	0.5359119118711084	0.9702566435658373	0.9994493013902224	1.0201454363748734
464	0.5328307608544259	0.9701765863859664	0.9995363797050216	1.0190598614668973
480	0.5346319770312745	0.970891645736335	0.9995354139720865	1.0196984093721024
496	0.5772727705216399	0.9856825665984326	1.0014874957712026	1.0145942202663942
512	0.5333986069196928	0.9705425577483124	0.9996563903959631	1.0180273737806569
528	0.5326184212935554	0.970397123300634	0.9996146765423641	1.0161027313493682
544	0.5318775435127492	0.9697626896868149	0.9996730823166455	1.0148450754531655
560	0.5316680982872611	0.970325076032965	0.9996320818051638	1.0164564924620145
576	0.5319199382725512	0.9692317870779933	1.0007780769780616	1.0162595962269934
592	0.5289721729396462	0.9705108360531083	0.9996429120632142	1.01743635208304
608	0.5306704300976408	0.9707536021631709	0.9996510369038984	1.016133308492648
624	0.5659822104466313	0.9841996766431385	1.0003630790683602	1.010901826664433
640	0.5284754402800805	0.9707076171633485	0.9996504868850417	1.0159731519604893


==> timings.dat <==
N Q_mult_rec Q_mult_small Q_mult_small_solve Q_mult_toep Q_mult_par_2th Q_mult_par_3th Q_mult_par_4th Q_mult_par_2th_eff Q_mult_par_3th_eff Q_mult_par_4th_eff
1 3.63e-07 2.36e-07 2.06e-07 1.4808e-05 5.9432e-05 6.9904e-05 8.7586e-05 0.00305391 0.00173095 0.00103612
2 4.17e-07 2.65e-07 2.41e-07 1.48e-05 5.3925e-05 6.9198e-05 8.7039e-05 0.00386648 0.00200873 0.00119774
4 4.4e-07 3.21e-07 3.02e-07 1.5033e-05 5.4651e-05 6.9347e-05 8.6496e-05 0.00402554 0.00211497 0.00127174
8 7.54e-07 5.24e-07 4.3e-07 1.6109e-05 5.7024e-05 7.4784e-05 9.0467e-05 0.00661125 0.00336079 0.00208363
16 1.189e-06 9.87e-07 8.55e-07 6.0663e-05 6.2162e-05 7.1824e-05 9.2407e-05 0.00956372 0.00551812 0.00321675
32 2.931e-06 2.563e-06 2.347e-06 6.076e-05 0.000109366 0.000117713 0.000125796 0.0134 0.00829985 0.00582491
64 8.198e-06 8.049e-06 7.916e-06 6.5926e-05 0.000135608 0.000172844 0.000176672 0.0302268 0.01581 0.0116006
128 2.8957e-05 2.839e-05 2.8246e-05 6.7475e-05 0.000168193 0.000175829 0.000174883 0.0860827 0.0548961 0.0413948
256 0.000107824 0.00010692 0.000106834 8.3281e-05 0.000216969 0.000220159 0.000224599 0.248478 0.163252 0.120018
512 0.000325509 0.00041773 0.000416742 9.9854e-05 0.000335903 0.00036312 0.000368827 0.484528 0.298808 0.220638
1024 0.000741971 0.00164883 0.00165032 0.000146294 0.000638616 0.000629211 0.000632124 0.580921 0.39307 0.293444
2048 0.00160009 0.00653372 0.0066125 0.000306545 0.00119678 0.00117246 0.00112033 0.668497 0.45491 0.357059
4096 0.00370276 0.0262896 0.0266201 0.000474282 0.00265582 0.00230872 0.0021643 0.697101 0.534604 0.427709
8192 0.00877351 0.120063 0.105007 0.000962868 0.00495731 0.00463415 0.00434183 0.884906 0.631077 0.505173
16384 0.0184863 0.427862 0.455281 0.00170499 0.0109032 0.00990391 0.00897067 0.847748 0.62219 0.515189
32768 0.0411181 2.00212 2.04756 0.0037428 0.0216766 0.0202102 0.0190085 0.948445 0.678174 0.540786
65536 0.0835752 7.36631 7.0938 0.00928415 0.0459729 0.0430536 0.0405011 0.908961 0.647063 0.515882

